Large-Scale Evaluation of Topic Models and Dimensionality Reduction Methods for 2D Text Spatialization

Topic models are a class of unsupervised learning algorithms for detecting the semantic structure within a text corpus. Together with a subsequent dimensionality reduction algorithm, topic models can be used for deriving spatializations for text corpora as two-dimensional scatter plots, reflecting semantic similarity between the documents and supporting corpus analysis. Although the choice of the topic model, the dimensionality reduction, and their underlying hyperparameters significantly impact the resulting layout, it is unknown which particular combinations result in high-quality layouts with respect to accuracy and perception metrics. To investigate the effectiveness of topic models and dimensionality reduction methods for the spatialization of corpora as two-dimensional scatter plots (or basis for landscape-type visualizations), we present a large-scale, benchmark-based computational evaluation. Our evaluation consists of (1) a set of corpora, (2) a set of layout algorithms that are combinations of topic models and dimensionality reductions, and (3) quality metrics for quantifying the resulting layout. The corpora are given as document-term matrices, and each document is assigned to a thematic class. The chosen metrics quantify the preservation of local and global properties and the perceptual effectiveness of the two-dimensional scatter plots. By evaluating the benchmark on a computing cluster, we derived a multivariate dataset with over 45 000 individual layouts and corresponding quality metrics. Based on the results, we propose guidelines for the effective design of text spatializations that are based on topic models and dimensionality reductions. As a main result, we show that interpretable topic models are beneficial for capturing the structure of text corpora. We furthermore recommend the use of t-SNE as a subsequent dimensionality reduction.

==> data/Results_Correlation_Final_matrix.csv <==
metric,Trustworthiness,Continuity,Shephard Diagram Correlation,7-Neighborhood Hit,Calinski-Harabasz-Index Normalized,Davies-Bouldin-Index Normalized,Distance Consistency,Silhouette Coefficient
Trustworthiness,1,0.92,0.81,0.28,0.32,0.38,0.06,-0.16
Continuity,0.92,1,0.84,0.21,0.33,0.36,0,-0.2
Shephard Diagram Correlation,0.81,0.84,1,0.2,0.26,0.36,0.09,-0.13
7-Neighborhood Hit,0.28,0.21,0.2,1,0.16,0.13,0.74,0.49
Calinski-Harabasz-Index Normalized,0.32,0.33,0.26,0.16,1,0.33,-0.21,-0.49
Davies-Bouldin-Index Normalized,0.38,0.36,0.36,0.13,0.33,1,-0.02,-0.22
Distance Consistency,0.06,0,0.09,0.74,-0.21,-0.02,1,0.88
Silhouette Coefficient,-0.16,-0.2,-0.13,0.49,-0.49,-0.22,0.88,1


==> data/Results_DefaultValues_Accuraries_Perception.csv <==
Accuracies,,,TM,Perception,,
MDS-a,TSNE-a,UMAP-a,TM,MDS-b,TSNE-b,UMAP-b
0,0.08,0.1,"(LSI,+,+)",0,0.12,0.05
0.1,0.07,0.1,"(LSI,+,-)",0,0.12,0.16
0,0.0600000000000001,0.01,"(VSM,-,X)",0,0.07,0.11
0,0.1,0.12,"(NMF,-,+)",0,0.08,0
0,0.07,0.1,"(LSI,-,-)",0,0.07,0.01
0,0.11,0.11,"(LDA,X,+)",0,0.12,0.04
0,0.13,0.11,"(NMF,-,-)",0,0.12,0
0,0.07,0.1,"(LSI,-,+)",0,0.07,0
0,0.08,0.12,"(BERT,X,X)",0,0.15,0.13
0,0,0,"(NMF,+,+)",0,0.09,0.02
0,0,0,"(NMF,+,-)",0,0.07,0.02
0,0.04,0.02,"(VSM,+,X)",0,0.08,0.12
0,0.12,0.12,"(LDA,X,-)",0,0.03,0.16


==> data/collected_metrics.txt <==
Experiment,Trustworthiness,Continuity,Shephard Diagram Correlation,Normalized Stress,7-Neighborhood Hit,Calinski-Harabasz-Index,Silhouette coefficient,Davies-Bouldin-Index,SDBW validity index,Distance consistency,Complete List of Hyperparameters,DR,TM,alpha,beta
github_projects_bow_mds,0.4814147295935161,0.3629113107079645,-0.5360364637010496,0.6534393150993356,0.2402100196893458,0.5706552445285232,-0.1308394706152065,34.097320775025594,2.2322341904064227,0.1699846860643185,{'mds': {'max_iter': 360}},mds,bow,0.29948964458649885,0.42400374515073114
github_projects_lda_linear_combined_n_topics_16_alpha_auto_iterations_1000_topic_threshold_0.0_mds,0.5508597135810143,0.550336640789046,-0.2654967709178041,19.145803113908297,0.2697440385036097,0.7519640969347179,-0.0818887037228859,56.04452768746647,1.985229807518224,0.1562021439509954,"{'lda': {'n_topics': 16, 'alpha': 'auto', 'iterations': 1000, 'topic_threshold': 0.0}, 'mds': {'max_iter': 340}}",mds,lda_linear_combined,0.37961334740366454,0.41917531598053415
github_projects_bow_tsne_1,0.883658728909262,0.9055575887809576,0.3264408384141044,6220.740532410471,0.53620651936119,57.32070727803887,-0.04354768,6.237651231914944,0.9300131258687768,0.4624808575803981,"{'tsne': {'perplexity': 5.0, 'early_exaggeration': 12.0, 'learning_rate': 17.0, 'n_iter': 2000, 'angle': 0.5}}",tsne,bow,0.6768427158301402,0.5238740416528698
github_projects_bow_tsne_2,0.8802817573337531,0.8969072937815334,0.3162970218015017,5807.173019256895,0.5342375847735725,55.02452187338461,-0.048105534,5.946392156111537,0.9176201322192744,0.453292496171516,"{'tsne': {'perplexity': 10.0, 'early_exaggeration': 12.0, 'learning_rate': 359.0, 'n_iter': 10000, 'angle': 0.5}}",tsne,bow,0.6730083860561258,0.5206232805545947
github_projects_bow_tsne_3,0.8670345555176171,0.8969594306787133,0.3754833215842508,543.678142059814,0.5265806169328373,38.59010159366317,-0.05680949,6.996500126367384,1.164136487316306,0.3568147013782542,"{'tsne': {'perplexity': 40.0, 'early_exaggeration': 12.0, 'learning_rate': 1000.0, 'n_iter': 10000, 'angle': 0.5}}",tsne,bow,0.6719129162978279,0.49327051875033456
github_projects_lda_linear_combined_n_topics_16_alpha_auto_iterations_1000_topic_threshold_0.0_tsne,0.9758503936846884,0.9575016135177004,0.5800334344698115,63765.784667782325,0.4371034784511048,37.79345895456329,-0.1064845100045204,6.287904152561022,0.9151142306522912,0.3430321592649311,"{'lda': {'n_topics': 16, 'alpha': 'auto', 'iterations': 1000, 'topic_threshold': 0.0}, 'tsne': {'perplexity': 20.0, 'early_exaggeration': 12.0, 'learning_rate': 215.0, 'n_iter': 4000, 'angle': 0.5}}",tsne,lda_linear_combined,0.6724465266317682,0.48655521664723006
github_projects_lsi_n_topics_16_decay_1.0_onepass_True_power_iters_2_extra_samples_100_tsne,0.9679562540763896,0.9549983609249972,0.6375383509597834,7307.258056275806,0.480638809888427,50.439872757977206,-0.044898648,7.235224564030146,0.9825616574871954,0.4012251148545176,"{'lsi': {'n_topics': 16, 'decay': 1.0, 'onepass': True, 'power_iters': 2, 'extra_samples': 100}, 'tsne': {'perplexity': 20.0, 'early_exaggeration': 12.0, 'learning_rate': 28.0, 'n_iter': 1000, 'angle': 0.5}}",tsne,lsi,0.6972733700244266,0.5089650598892596
github_projects_nmf_linear_combined_n_topics_16_tsne,0.9641011905613814,0.9219541317979868,0.5120978232299234,214745.01753341296,0.2640560052504921,3.3899760342865206,-0.0955263674259185,51.49057188204624,1.6865336326078268,0.1776416539050536,"{'tsne': {'perplexity': 35.0, 'early_exaggeration': 12.0, 'learning_rate': 359.0, 'n_iter': 4000, 'angle': 0.5}}",tsne,nmf_linear_combined,0.5723787082876344,0.4246486397674888
github_projects_tfidf_tsne,0.8804565692831211,0.8821883321031752,0.2891328728898222,2707.5032146210715,0.5421133231240429,51.78211287121087,-0.012244698,6.92602765005307,0.9612187383770266,0.4073506891271056,"{'tsne': {'perplexity': 15.0, 'early_exaggeration': 12.0, 'learning_rate': 77.0, 'n_iter': 2000, 'angle': 0.5}}",tsne,tfidf,0.672258551200556,0.5136370635108491
github_projects_bow_umap,0.6615432794176479,0.674660309372851,0.2129203015888839,31.53080521686785,0.3631590461605775,16.403115015736272,-0.1228727623820304,7.035393532503731,1.2196067562824184,0.2679938744257274,"{'umap': {'n_neighbors': 50, 'min_dist': 1.0, 'metric': 'cosine', 'spread': 1.0, 'set_op_mix_ratio': 1.0, 'local_connectivity': 1, 'repulsion_strength': 1.0, 'negative_sample_rate': 5}}",umap,bow,0.5053568130111122,0.4591442942365239
github_projects_lda_n_topics_16_alpha_auto_iterations_1000_topic_threshold_0.0_umap,0.9232411975538596,0.966266064468466,0.6183081177588197,60.790101986263466,0.3935681470137825,33.619001240421134,-0.1013723015785217,9.16425908399522,1.101223397715304,0.3552833078101072,"{'lda': {'n_topics': 16, 'alpha': 'auto', 'iterations': 1000, 'topic_threshold': 0.0}, 'umap': {'n_neighbors': 80, 'min_dist': 1.0, 'metric': 'cosine', 'spread': 1.0, 'set_op_mix_ratio': 1.0, 'local_connectivity': 1, 'repulsion_strength': 1.0, 'negative_sample_rate': 5}}",umap,lda,0.6465609603238471,0.48554443675780173
github_projects_lsi_linear_combined_tfidf_n_topics_16_decay_1.0_onepass_True_power_iters_2_extra_samples_100_umap,0.9382552608855368,0.9237066812241062,0.4964507119104879,18.68918394471704,0.5232990592868081,39.877243611398654,-0.0684853792190551,6.228575595150213,1.1216318216592076,0.4104134762633997,"{'lsi_tfidf': {'n_topics': 16, 'decay': 1.0, 'onepass': True, 'power_iters': 2, 'extra_samples': 100}, 'umap': {'n_neighbors': 50, 'min_dist': 0.1, 'metric': 'cosine', 'spread': 1.0, 'set_op_mix_ratio': 1.0, 'local_connectivity': 1, 'repulsion_strength': 1.0, 'negative_sample_rate': 5}}",umap,lsi_tfidf_linear_combined,0.6966807459875519,0.502266813399254
github_projects_lsi_n_topics_16_decay_1.0_onepass_True_power_iters_2_extra_samples_100_umap,0.7186389748182194,0.633717851469136,0.1462142642281316,751.5067363903271,0.35747101290746,10.024296195327471,-0.1499897092580795,10.909404284101113,1.3647608700213514,0.1960183767228177,"{'lsi': {'n_topics': 16, 'decay': 1.0, 'onepass': True, 'power_iters': 2, 'extra_samples': 100}, 'umap': {'n_neighbors': 40, 'min_dist': 0.9, 'metric': 'cosine', 'spread': 1.0, 'set_op_mix_ratio': 1.0, 'local_connectivity': 1, 'repulsion_strength': 1.0, 'negative_sample_rate': 5}}",umap,lsi,0.4996461661873002,0.4397327163153816
github_projects_nmf_linear_combined_n_topics_16_umap,0.8484414475383547,0.7794622879851372,0.3784134364039474,56590.81271525932,0.2522423977247867,2.078301503306869,-0.0746746882796287,22.927784261354496,1.986608466756924,0.1745788667687595,"{'umap': {'n_neighbors': 2, 'min_dist': 0.0, 'metric': 'cosine', 'spread': 1.0, 'set_op_mix_ratio': 1.0, 'local_connectivity': 1, 'repulsion_strength': 1.0, 'negative_sample_rate': 5}}",umap,nmf_linear_combined,0.5123062744833042,0.4338096699613818
github_projects_nmf_tfidf_n_topics_16_umap,0.9375100099434944,0.9587137111861246,0.5033250591836153,35.015888236760006,0.3876613432509297,24.48788178221963,-0.1112740561366081,8.53541270245167,1.198493626553396,0.336906584992343,"{'umap': {'n_neighbors': 30, 'min_dist': 0.6, 'metric': 'cosine', 'spread': 1.0, 'set_op_mix_ratio': 1.0, 'local_connectivity': 1, 'repulsion_strength': 1.0, 'negative_sample_rate': 5}}",umap,nmf_tfidf,0.6351450467457026,0.47616742529786105
github_projects_tfidf_umap,0.547283054281666,0.5804704043028956,-0.0364464242774788,4.905774337518485,0.2970903522205206,4.298118805905697,-0.0970932766795158,24.670117788256377,1.793271226285436,0.1791730474732006,"{'umap': {'n_neighbors': 90, 'min_dist': 0.7, 'metric': 'cosine', 'spread': 1.0, 'set_op_mix_ratio': 1.0, 'local_connectivity': 1, 'repulsion_strength': 1.0, 'negative_sample_rate': 5}}",umap,tfidf,0.416800217184564,0.43355465096508816


==> data/collected_metrics_mds_github_projects_bow_True_cosine_360.txt <==
Experiment,Trustworthiness,Continuity,Shephard Diagram Correlation,Normalized Stress,7-Neighborhood Hit,Calinski-Harabasz-Index,Silhouette coefficient,Davies-Bouldin-Index,SDBW validity index,Distance consistency,Complete List of Hyperparameters,DR,TM,alpha,beta
github_projects_bow_mds,0.4814147295935161,0.3629113107079645,-0.5360364637010496,0.6534393150993356,0.2402100196893458,0.5706552445285232,-0.1308394706152065,34.097320775025594,2.2322341904064227,0.1699846860643185,{'mds': {'max_iter': 360}},mds,bow,0.29948964458649885,0.42400374515073114


==> data/collected_metrics_mds_github_projects_lda_linear_combined_n_topics_16_alpha_auto_iterations_1000_topic_threshold_0.0_True_cosine.txt <==
Experiment,Trustworthiness,Continuity,Shephard Diagram Correlation,Normalized Stress,7-Neighborhood Hit,Calinski-Harabasz-Index,Silhouette coefficient,Davies-Bouldin-Index,SDBW validity index,Distance consistency,Complete List of Hyperparameters,DR,TM,alpha,beta
github_projects_lda_linear_combined_n_topics_16_alpha_auto_iterations_1000_topic_threshold_0.0_mds,0.5508597135810143,0.550336640789046,-0.2654967709178041,19.145803113908297,0.2697440385036097,0.7519640969347179,-0.0818887037228859,56.04452768746647,1.985229807518224,0.1562021439509954,"{'lda': {'n_topics': 16, 'alpha': 'auto', 'iterations': 1000, 'topic_threshold': 0.0}, 'mds': {'max_iter': 340}}",mds,lda_linear_combined,0.37961334740366454,0.41917531598053415


==> data/collected_metrics_tsne_github_projects_bow_10.0_12.0_359.0_10000_random_barnes_hut_0.5.txt <==
Experiment,Trustworthiness,Continuity,Shephard Diagram Correlation,Normalized Stress,7-Neighborhood Hit,Calinski-Harabasz-Index,Silhouette coefficient,Davies-Bouldin-Index,SDBW validity index,Distance consistency,Complete List of Hyperparameters,DR,TM,alpha,beta
github_projects_bow_tsne,0.8802817573337531,0.8969072937815334,0.3162970218015017,5807.173019256895,0.5342375847735725,55.02452187338461,-0.048105534,5.946392156111537,0.9176201322192744,0.453292496171516,"{'tsne': {'perplexity': 10.0, 'early_exaggeration': 12.0, 'learning_rate': 359.0, 'n_iter': 10000, 'angle': 0.5}}",tsne,bow,0.6730083860561258,0.5206232805545947


==> data/collected_metrics_tsne_github_projects_bow_40.0_12.0_1000.0_10000_random_barnes_hut_0.5.txt <==
Experiment,Trustworthiness,Continuity,Shephard Diagram Correlation,Normalized Stress,7-Neighborhood Hit,Calinski-Harabasz-Index,Silhouette coefficient,Davies-Bouldin-Index,SDBW validity index,Distance consistency,Complete List of Hyperparameters,DR,TM,alpha,beta
github_projects_bow_tsne,0.8670345555176171,0.8969594306787133,0.3754833215842508,543.678142059814,0.5265806169328373,38.59010159366317,-0.05680949,6.996500126367384,1.164136487316306,0.3568147013782542,"{'tsne': {'perplexity': 40.0, 'early_exaggeration': 12.0, 'learning_rate': 1000.0, 'n_iter': 10000, 'angle': 0.5}}",tsne,bow,0.6719129162978279,0.49327051875033456


==> data/collected_metrics_tsne_github_projects_bow_5.0_12.0_17.0_2000_random_barnes_hut_0.5.txt <==
Experiment,Trustworthiness,Continuity,Shephard Diagram Correlation,Normalized Stress,7-Neighborhood Hit,Calinski-Harabasz-Index,Silhouette coefficient,Davies-Bouldin-Index,SDBW validity index,Distance consistency,Complete List of Hyperparameters,DR,TM,alpha,beta
github_projects_bow_tsne,0.883658728909262,0.9055575887809576,0.3264408384141044,6220.740532410471,0.53620651936119,57.32070727803887,-0.04354768,6.237651231914944,0.9300131258687768,0.4624808575803981,"{'tsne': {'perplexity': 5.0, 'early_exaggeration': 12.0, 'learning_rate': 17.0, 'n_iter': 2000, 'angle': 0.5}}",tsne,bow,0.6768427158301402,0.5238740416528698


==> data/collected_metrics_tsne_github_projects_lda_linear_combined_n_topics_16_alpha_auto_iterations_1000_topic_threshold_0.0_20.0_12.0_215.0_4000_0.5.txt <==
Experiment,Trustworthiness,Continuity,Shephard Diagram Correlation,Normalized Stress,7-Neighborhood Hit,Calinski-Harabasz-Index,Silhouette coefficient,Davies-Bouldin-Index,SDBW validity index,Distance consistency,Complete List of Hyperparameters,DR,TM,alpha,beta
github_projects_lda_linear_combined_n_topics_16_alpha_auto_iterations_1000_topic_threshold_0.0_tsne,0.9758503936846884,0.9575016135177004,0.5800334344698115,63765.784667782325,0.4371034784511048,37.79345895456329,-0.1064845100045204,6.287904152561022,0.9151142306522912,0.3430321592649311,"{'lda': {'n_topics': 16, 'alpha': 'auto', 'iterations': 1000, 'topic_threshold': 0.0}, 'tsne': {'perplexity': 20.0, 'early_exaggeration': 12.0, 'learning_rate': 215.0, 'n_iter': 4000, 'angle': 0.5}}",tsne,lda_linear_combined,0.6724465266317682,0.48655521664723006


==> data/collected_metrics_tsne_github_projects_lsi_n_topics_16_decay_1.0_onepass_True_power_iters_2_extra_samples_100_20.0_12.0_28.0_1000_0.5.txt <==
Experiment,Trustworthiness,Continuity,Shephard Diagram Correlation,Normalized Stress,7-Neighborhood Hit,Calinski-Harabasz-Index,Silhouette coefficient,Davies-Bouldin-Index,SDBW validity index,Distance consistency,Complete List of Hyperparameters,DR,TM,alpha,beta
github_projects_lsi_n_topics_16_decay_1.0_onepass_True_power_iters_2_extra_samples_100_tsne,0.9679562540763896,0.9549983609249972,0.6375383509597834,7307.258056275806,0.480638809888427,50.439872757977206,-0.044898648,7.235224564030146,0.9825616574871954,0.4012251148545176,"{'lsi': {'n_topics': 16, 'decay': 1.0, 'onepass': True, 'power_iters': 2, 'extra_samples': 100}, 'tsne': {'perplexity': 20.0, 'early_exaggeration': 12.0, 'learning_rate': 28.0, 'n_iter': 1000, 'angle': 0.5}}",tsne,lsi,0.6972733700244266,0.5089650598892596


==> data/collected_metrics_tsne_github_projects_nmf_linear_combined_n_topics_16_35.0_12.0_359.0_4000_random_barnes_hut_0.5.txt <==
Experiment,Trustworthiness,Continuity,Shephard Diagram Correlation,Normalized Stress,7-Neighborhood Hit,Calinski-Harabasz-Index,Silhouette coefficient,Davies-Bouldin-Index,SDBW validity index,Distance consistency,Complete List of Hyperparameters,DR,TM,alpha,beta
github_projects_nmf_linear_combined_n_topics_16_tsne,0.9641011905613814,0.9219541317979868,0.5120978232299234,214745.01753341296,0.2640560052504921,3.3899760342865206,-0.0955263674259185,51.49057188204624,1.6865336326078268,0.1776416539050536,"{'tsne': {'perplexity': 35.0, 'early_exaggeration': 12.0, 'learning_rate': 359.0, 'n_iter': 4000, 'angle': 0.5}}",tsne,nmf_linear_combined,0.5723787082876344,0.4246486397674888


==> data/collected_metrics_tsne_github_projects_tfidf_15.0_12.0_77.0_2000_random_barnes_hut_0.5.txt <==
Experiment,Trustworthiness,Continuity,Shephard Diagram Correlation,Normalized Stress,7-Neighborhood Hit,Calinski-Harabasz-Index,Silhouette coefficient,Davies-Bouldin-Index,SDBW validity index,Distance consistency,Complete List of Hyperparameters,DR,TM,alpha,beta
github_projects_tfidf_tsne,0.8804565692831211,0.8821883321031752,0.2891328728898222,2707.5032146210715,0.5421133231240429,51.78211287121087,-0.012244698,6.92602765005307,0.9612187383770266,0.4073506891271056,"{'tsne': {'perplexity': 15.0, 'early_exaggeration': 12.0, 'learning_rate': 77.0, 'n_iter': 2000, 'angle': 0.5}}",tsne,tfidf,0.672258551200556,0.5136370635108491


==> data/collected_metrics_umap_github_projects_bow_50_1.0_cosine_1.0_1.0_1_1.0_5.txt <==
Experiment,Trustworthiness,Continuity,Shephard Diagram Correlation,Normalized Stress,7-Neighborhood Hit,Calinski-Harabasz-Index,Silhouette coefficient,Davies-Bouldin-Index,SDBW validity index,Distance consistency,Complete List of Hyperparameters,DR,TM,alpha,beta
github_projects_bow_umap,0.6615432794176479,0.674660309372851,0.2129203015888839,31.53080521686785,0.3631590461605775,16.403115015736272,-0.1228727623820304,7.035393532503731,1.2196067562824184,0.2679938744257274,"{'umap': {'n_neighbors': 50, 'min_dist': 1.0, 'metric': 'cosine', 'spread': 1.0, 'set_op_mix_ratio': 1.0, 'local_connectivity': 1, 'repulsion_strength': 1.0, 'negative_sample_rate': 5}}",umap,bow,0.5053568130111122,0.4591442942365239


==> data/collected_metrics_umap_github_projects_lda_n_topics_16_alpha_auto_iterations_1000_topic_threshold_0.0_80_1.0_cosine_1.0_1.0_1_1.0_5.txt <==
Experiment,Trustworthiness,Continuity,Shephard Diagram Correlation,Normalized Stress,7-Neighborhood Hit,Calinski-Harabasz-Index,Silhouette coefficient,Davies-Bouldin-Index,SDBW validity index,Distance consistency,Complete List of Hyperparameters,DR,TM,alpha,beta
github_projects_lda_n_topics_16_alpha_auto_iterations_1000_topic_threshold_0.0_umap,0.9232411975538596,0.966266064468466,0.6183081177588197,60.790101986263466,0.3935681470137825,33.619001240421134,-0.1013723015785217,9.16425908399522,1.101223397715304,0.3552833078101072,"{'lda': {'n_topics': 16, 'alpha': 'auto', 'iterations': 1000, 'topic_threshold': 0.0}, 'umap': {'n_neighbors': 80, 'min_dist': 1.0, 'metric': 'cosine', 'spread': 1.0, 'set_op_mix_ratio': 1.0, 'local_connectivity': 1, 'repulsion_strength': 1.0, 'negative_sample_rate': 5}}",umap,lda,0.6465609603238471,0.48554443675780173


==> data/collected_metrics_umap_github_projects_lsi_linear_combined_tfidf_n_topics_16_decay_1.0_onepass_True_power_iters_2_50_0.1_cosine_1.0_1.0_1_1.0_5.txt <==
Experiment,Trustworthiness,Continuity,Shephard Diagram Correlation,Normalized Stress,7-Neighborhood Hit,Calinski-Harabasz-Index,Silhouette coefficient,Davies-Bouldin-Index,SDBW validity index,Distance consistency,Complete List of Hyperparameters,DR,TM,alpha,beta
github_projects_lsi_linear_combined_tfidf_n_topics_16_decay_1.0_onepass_True_power_iters_2_extra_samples_100_umap,0.9382552608855368,0.9237066812241062,0.4964507119104879,18.68918394471704,0.5232990592868081,39.877243611398654,-0.0684853792190551,6.228575595150213,1.1216318216592076,0.4104134762633997,"{'lsi_tfidf': {'n_topics': 16, 'decay': 1.0, 'onepass': True, 'power_iters': 2, 'extra_samples': 100}, 'umap': {'n_neighbors': 50, 'min_dist': 0.1, 'metric': 'cosine', 'spread': 1.0, 'set_op_mix_ratio': 1.0, 'local_connectivity': 1, 'repulsion_strength': 1.0, 'negative_sample_rate': 5}}",umap,lsi_tfidf_linear_combined,0.6966807459875519,0.502266813399254


==> data/collected_metrics_umap_github_projects_lsi_n_topics_16_decay_1.0_onepass_True_power_iters_2_extra_samples_100_40_0.9_cosine_1.0_1.0_1_1.0_5.txt <==
Experiment,Trustworthiness,Continuity,Shephard Diagram Correlation,Normalized Stress,7-Neighborhood Hit,Calinski-Harabasz-Index,Silhouette coefficient,Davies-Bouldin-Index,SDBW validity index,Distance consistency,Complete List of Hyperparameters,DR,TM,alpha,beta
github_projects_lsi_n_topics_16_decay_1.0_onepass_True_power_iters_2_extra_samples_100_umap,0.7186389748182194,0.633717851469136,0.1462142642281316,751.5067363903271,0.35747101290746,10.024296195327471,-0.1499897092580795,10.909404284101113,1.3647608700213514,0.1960183767228177,"{'lsi': {'n_topics': 16, 'decay': 1.0, 'onepass': True, 'power_iters': 2, 'extra_samples': 100}, 'umap': {'n_neighbors': 40, 'min_dist': 0.9, 'metric': 'cosine', 'spread': 1.0, 'set_op_mix_ratio': 1.0, 'local_connectivity': 1, 'repulsion_strength': 1.0, 'negative_sample_rate': 5}}",umap,lsi,0.4996461661873002,0.4397327163153816


==> data/collected_metrics_umap_github_projects_nmf_linear_combined_n_topics_16_2_0.0_cosine_1.0_1.0_1_1.0_5.txt <==
Experiment,Trustworthiness,Continuity,Shephard Diagram Correlation,Normalized Stress,7-Neighborhood Hit,Calinski-Harabasz-Index,Silhouette coefficient,Davies-Bouldin-Index,SDBW validity index,Distance consistency,Complete List of Hyperparameters,DR,TM,alpha,beta
github_projects_nmf_linear_combined_n_topics_16_umap,0.8484414475383547,0.7794622879851372,0.3784134364039474,56590.81271525932,0.2522423977247867,2.078301503306869,-0.0746746882796287,22.927784261354496,1.986608466756924,0.1745788667687595,"{'umap': {'n_neighbors': 2, 'min_dist': 0.0, 'metric': 'cosine', 'spread': 1.0, 'set_op_mix_ratio': 1.0, 'local_connectivity': 1, 'repulsion_strength': 1.0, 'negative_sample_rate': 5}}",umap,nmf_linear_combined,0.5123062744833042,0.4338096699613818


==> data/collected_metrics_umap_github_projects_nmf_tfidf_n_topics_16_30_0.6_cosine_1.0_1.0_1_1.0_5.txt <==
Experiment,Trustworthiness,Continuity,Shephard Diagram Correlation,Normalized Stress,7-Neighborhood Hit,Calinski-Harabasz-Index,Silhouette coefficient,Davies-Bouldin-Index,SDBW validity index,Distance consistency,Complete List of Hyperparameters,DR,TM,alpha,beta
github_projects_nmf_tfidf_n_topics_16_umap,0.9375100099434944,0.9587137111861246,0.5033250591836153,35.015888236760006,0.3876613432509297,24.48788178221963,-0.1112740561366081,8.53541270245167,1.198493626553396,0.336906584992343,"{'umap': {'n_neighbors': 30, 'min_dist': 0.6, 'metric': 'cosine', 'spread': 1.0, 'set_op_mix_ratio': 1.0, 'local_connectivity': 1, 'repulsion_strength': 1.0, 'negative_sample_rate': 5}}",umap,nmf_tfidf,0.6351450467457026,0.47616742529786105


==> data/collected_metrics_umap_github_projects_tfidf_90_0.7_cosine_1.0_1.0_1_1.0_5.txt <==
Experiment,Trustworthiness,Continuity,Shephard Diagram Correlation,Normalized Stress,7-Neighborhood Hit,Calinski-Harabasz-Index,Silhouette coefficient,Davies-Bouldin-Index,SDBW validity index,Distance consistency,Complete List of Hyperparameters,DR,TM,alpha,beta
github_projects_tfidf_umap,0.547283054281666,0.5804704043028956,-0.0364464242774788,4.905774337518485,0.2970903522205206,4.298118805905697,-0.0970932766795158,24.670117788256377,1.793271226285436,0.1791730474732006,"{'umap': {'n_neighbors': 90, 'min_dist': 0.7, 'metric': 'cosine', 'spread': 1.0, 'set_op_mix_ratio': 1.0, 'local_connectivity': 1, 'repulsion_strength': 1.0, 'negative_sample_rate': 5}}",umap,tfidf,0.416800217184564,0.43355465096508816


==> figures/Anhang/20_newsgroups_bert_model_20_21532.npy.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52
file,dog,food,patient,nuclear,space,president,jake,marriage,buffalo,sport,team,homosexual,montana,conference,request,quadra,speedy,german,polygon,oil,car,bike,mouse,drug,brewer,encryption,copy,science,libertarian,nelson,cheap,window,sale,sale,gun,morality,chopin,innocent,cruel,blast,window,apple,video,war,mormon,genocide,civilian,hell,easter,god,atheist,belief
drive,chase,eat,disease,cool,launch,job,bony,marry,ra,game,game,gay,colorado,presentation,send,garth,mercer,turkey,slow,drain,ford,motorcycle,driver,marijuana,tangent,key,crack,methodology,government,white,printer,problem,price,brand,firearm,objective,compound,punishment,racism,kill,font,mac,pro,island,temple,turk,war,eternal,liturgy,church,atheism,truth
state,bike,diet,doctor,tower,orbit,secretary,slave,married,ye,radio,player,homosexuality,repeater,symposium,monthly,garnet,dod,document,fast,bolt,engine,ride,port,cocaine,stratus,clipper,wire,scientific,regulation,mow,ink,error,excellent,toner,weapon,moral,camera,murder,morality,death,graphic,drive,card,south,sacred,soviet,kill,satan,catholic,prophecy,religion,god
computer,driveway,seizure,medical,plant,moon,package,true,ceremony,god,fan,hockey,sexual,sam,navy,auto,terminator,liquor,rescue,routine,wrench,drive,helmet,keyboard,legalization,al,chip,protection,fulk,libertarianism,senator,price,display,offer,new,handgun,value,inside,death,schneider,suicide,file,monitor,banshee,secret,ceremony,sera,innocent,god,maria,father,god,arrogance
want,ride,sensitivity,pain,water,satellite,administration,opinion,divorce,paradise,station,play,sex,spot,het,recipient,cartridge,intoxicate,book,cam,torque,speed,honda,window,alcohol,eyelid,escrow,reed,lady,employment,stimulus,low,file,original,printer,militia,frank,today,kill,moral,risk,version,upgrade,tiang,nuclear,ritual,massacre,bomb,heaven,mary,faith,motto,evidence
right,springer,taste,cancer,steam,henry,russia,russia,wife,father,street,win,man,vineland,registration,week,auspex,bike,language,ast,leak,road,rider,serial,legalize,court,algorithm,turbo,hypothesis,grinch,count,laser,allocation,condition,card,knife,absolute,child,penalty,allan,gun,tar,ide,blaster,military,church,extermination,jury,die,church,lord,belief,authority
window,questor,superstition,treatment,uranium,lunar,senior,bush,husband,salvation,broadcast,season,male,stratus,seminar,tiff,dealer,delete,war,animation,change,sho,dod,interrupt,wod,garnet,enforcement,patent,homeopathy,limit,house,quality,drive,bookshelf,gene,arm,truth,affair,person,holocaust,assault,available,disk,driver,naval,sword,village,guilty,evil,mass,sin,believe,faith
thing,dod,corn,infection,reactor,mission,senator,slavery,couple,child,york,league,promiscuous,pin,van,motif,internal,impair,diplomat,minster,hole,model,advice,motion,grader,plug,phone,copyright,rational,socialism,campaign,circuit,disk,sell,sequent,carry,commandment,bleed,fair,political,compound,motif,chip,thank,turkey,rite,mountain,death,death,resurrection,heaven,bake,sense
problem,attack,restaurant,health,fossil,shuttle,summer,prison,eye,thou,listen,canada,heterosexual,cub,submission,list,termination,dog,eastern,pop,car,wagon,turn,smoothly,hypocrisy,gateway,government,connector,theory,fail,election,buy,run,manual,uniform,crime,compromise,news,execute,ignorant,neutral,thank,se,orchid,ship,doctrine,page,soldier,atheist,immaculate,spirit,faith,believe
host,boom,dyer,yeast,temperature,earth,press,aid,commitment,mormon,morning,score,orientation,activate,prof,discussion,anybody,technician,dodd,server,temperature,buy,tire,jump,war,possess,secret,wrapping,fantasy,welfare,initiative,cost,memory,item,disk,amendment,subjective,murder,objective,racist,crime,source,adapter,hut,argentine,secret,escape,die,angel,pagan,son,strong,conclusion


==> figures/Anhang/20_newsgroups_lda_20_auto_1000_0.0_21532.model.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19
gun,say,would,subject,use,use,drive,go,game,god,article,entry,say,key,ax,image,black,write,line,subject
space,people,write,line,line,line,organization,say,team,church,write,program,people,use,di,datum,mu,subject,subject,organization
year,one,think,organization,window,subject,subject,one,year,henry,organization,file,one,encryption,um,gateway,um,would,organization,line
weapon,know,subject,system,subject,organization,line,would,player,believe,subject,section,law,chip,ey,subject,ra,article,write,post
firearm,would,article,post,organization,get,get,get,good,subject,line,line,believe,clipper,nei,line,el,organization,would,write
orbit,time,like,book,file,need,university,people,subject,say,car,year,evidence,write,mu,organization,subject,line,post,university
control,see,organization,use,card,one,post,know,organization,line,one,van,belief,access,biz,format,one,one,get,host
rate,think,line,mail,problem,also,would,well,line,organization,get,rule,would,subject,ah,marc,go,people,university,article
use,come,make,university,bit,look,write,make,write,one,post,build,point,one,ex,local,em,attack,article,distribution
new,write,say,computer,get,write,article,think,get,write,new,division,truth,would,mi,mail,pa,ground,one,reply


==> figures/Anhang/20_newsgroups_lsi_20_1.0_True_2_100_21532.model.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19
would,window,key,key,drive,god,card,drive,car,space,file,apple,sale,gun,bike,mouse,mouse,mouse,morality,printer
use,file,game,god,window,gun,driver,gun,window,file,card,file,bike,file,car,car,monitor,drive,objective,font
get,god,chip,game,file,car,drive,window,bike,henry,window,monitor,god,monitor,mouse,apple,apple,de,bike,driver
people,card,team,team,ide,card,file,file,god,gun,driver,mac,car,sale,driver,bike,key,file,de,print
one,drive,clipper,chip,car,key,gun,ide,key,sale,apple,color,gun,god,de,driver,color,sale,sale,bike
say,driver,encryption,clipper,controller,game,video,disk,driver,zoo,mac,window,access,card,window,monitor,access,monitor,frank,player
window,people,player,encryption,card,drive,disk,sale,gun,window,monitor,mail,space,government,apple,access,kent,access,value,key
know,disk,win,player,disk,ide,window,mail,space,car,sale,driver,henry,mouse,gun,color,morality,port,sun,fi
go,video,play,window,program,bike,mouse,monitor,mouse,god,mouse,ide,window,video,monitor,graphic,drive,color,mac,car
think,color,escrow,escrow,win,chip,diamond,god,ride,mail,space,de,offer,window,tu,kent,objective,tu,moral,de


==> figures/Anhang/20_newsgroups_lsi_tfidf_top_10_words_formatted.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19
would,window,key,key,drive,god,card,drive,car,space,file,apple,sale,gun,bike,mouse,mouse,mouse,morality,printer
use,file,game,god,window,gun,driver,gun,window,file,card,file,bike,file,car,car,monitor,drive,objective,font
get,god,chip,game,file,car,drive,window,bike,henry,window,monitor,god,monitor,mouse,apple,apple,de,bike,driver
people,card,team,team,ide,card,file,file,god,gun,driver,mac,car,sale,driver,bike,key,file,de,print
one,drive,clipper,chip,car,key,gun,ide,key,sale,apple,color,gun,god,de,driver,color,sale,sale,bike
say,driver,encryption,clipper,controller,game,video,disk,driver,zoo,mac,window,access,card,window,monitor,access,monitor,frank,player
window,people,player,encryption,card,drive,disk,sale,gun,window,monitor,mail,space,government,apple,access,kent,access,value,key
know,disk,win,player,disk,ide,window,mail,space,car,sale,driver,henry,mouse,gun,color,morality,port,sun,fi
go,video,play,window,program,bike,mouse,monitor,mouse,god,mouse,ide,window,video,monitor,graphic,drive,color,mac,car
think,color,escrow,escrow,win,chip,diamond,god,ride,mail,space,de,offer,window,tu,kent,objective,tu,moral,de


==> figures/Anhang/20_newsgroups_lsi_tfidf_top_10_words_formatted_no_header.csv <==
would,window,key,key,drive,god,card,drive,car,space,file,apple,sale,gun,bike,mouse,mouse,mouse,morality,printer
use,file,game,god,window,gun,driver,gun,window,file,card,file,bike,file,car,car,monitor,drive,objective,font
get,god,chip,game,file,car,drive,window,bike,henry,window,monitor,god,monitor,mouse,apple,apple,de,bike,driver
people,card,team,team,ide,card,file,file,god,gun,driver,mac,car,sale,driver,bike,key,file,de,print
one,drive,clipper,chip,car,key,gun,ide,key,sale,apple,color,gun,god,de,driver,color,sale,sale,bike
say,driver,encryption,clipper,controller,game,video,disk,driver,zoo,mac,window,access,card,window,monitor,access,monitor,frank,player
window,people,player,encryption,card,drive,disk,sale,gun,window,monitor,mail,space,government,apple,access,kent,access,value,key
know,disk,win,player,disk,ide,window,mail,space,car,sale,driver,henry,mouse,gun,color,morality,port,sun,fi
go,video,play,window,program,bike,mouse,monitor,mouse,god,mouse,ide,window,video,monitor,graphic,drive,color,mac,car
think,color,escrow,escrow,win,chip,diamond,god,ride,mail,space,de,offer,window,tu,kent,objective,tu,moral,de


==> figures/Anhang/20_newsgroups_nmf_20_21532.model.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19
use,ax,god,use,file,would,health,year,ax,file,say,article,say,available,anonymous,people,say,space,say,file
argument,di,write,say,gun,one,would,good,di,image,go,write,one,use,space,go,get,launch,use,output
one,ey,subject,one,firearm,people,center,line,um,mail,one,subject,know,version,launch,say,go,satellite,one,program
drive,biz,people,time,control,say,medical,get,ey,use,know,line,see,include,service,one,year,key,go,entry
make,ex,organization,people,bill,know,use,output,mu,send,people,organization,people,anonymous,post,know,one,system,get,line
fallacy,mu,article,year,handgun,make,os,well,ah,graphic,come,right,would,server,privacy,think,take,os,available,use
would,ne,father,health,law,think,cancer,write,mi,gun,take,post,go,system,use,would,game,commercial,work,char
post,mi,say,get,united,write,mu,use,ex,format,tell,well,make,image,system,see,see,market,tape,stream
see,om,son,work,weapon,well,tobacco,program,pu,system,would,people,get,also,satellite,work,well,bit,know,name
problem,ah,make,go,crime,use,new,file,biz,ray,apartment,university,take,mail,user,take,would,use,would,check


==> figures/Anhang/20_newsgroups_nmf_tfidf_20_21532.model.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19
sun,food,chip,god,people,space,file,drive,thank,team,bike,window,gun,ide,car,key,apple,game,driver,fi
de,arbor,clipper,believe,kill,government,window,disk,please,player,list,screen,sale,controller,speed,henry,mac,year,card,access
objective,ann,encryption,faith,turk,bony,win,floppy,file,game,drug,oracle,firearm,program,bike,bit,stratus,fan,mouse,pin
tu,thing,escrow,atheist,say,jake,run,hard,mail,hockey,application,color,state,system,engine,escrow,monitor,win,port,truth
font,disease,boston,hell,right,president,program,boot,advance,play,motif,detector,sell,atheist,price,access,chip,hit,video,hut
graphic,name,key,say,fire,center,directory,problem,anyone,season,bill,radar,offer,bus,dealer,law,quadra,good,diamond,graphic
value,mark,algorithm,atheism,attack,launch,manager,controller,duke,league,dyer,law,drive,number,tire,encryption,kent,score,serial,keyboard
display,mi,machine,existence,turkey,book,server,monitor,hi,win,use,question,upgrade,institute,drive,clipper,computer,baseball,bus,absolute
motif,question,privacy,belief,country,shuttle,buffalo,switch,know,ca,package,display,control,power,mile,public,price,get,mode,sabbath
program,level,government,exist,war,moon,version,se,state,ranger,window,monitor,police,morality,buy,encrypt,company,run,board,ai


==> figures/Anhang/emails_bert_model_4_18585.npy.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85,86,87,88,89,90,91,92,93,94,95,96,97,98,99,100,101,102,103,104,105,106,107,108,109,110,111,112,113,114
gun,encryption,tap,bit,secrecy,trial,apple,agency,steal,anonymous,serial,password,super,encrypt,abide,slight,clipper,record,complain,secrecy,firm,brad,la,crack,skipjack,eavesdrop,temp,administration,random,hide,ticket,phone,vector,inquiry,police,den,algorithm,cellular,pretty,witness,server,pro,urine,noisy,phone,nuclear,gesture,branch,revolution,tape,scope,choose,colorado,bullock,homosexual,marc,car,mormon,jeopardy,technology,technology,routinely,crack,forge,encryption,billion,abortion,reverse,auditor,alternative,patient,assure,voluntary,cryptography,twain,storage,space,cheap,battery,disable,disk,send,insurance,video,photography,wire,assurance,crypt,president,bit,price,circuit,meteorologist,port,enlight,narrative,happy,fee,welfare,prison,balcony,export,drug,gas,bony,doc,peace,pollux,prof,hate,gun,militia,camera,religious,genocide
state,entitle,betel,sequence,agora,thousand,trust,safeguard,brad,anonymity,block,oracle,wrapper,chip,spy,president,chip,bing,communist,vet,algorithm,nea,remote,frontal,machine,breakable,runner,freedom,mel,file,temp,obtain,block,administration,wise,serial,approval,listen,tap,trial,tony,alfalfa,ham,electrically,clipper,cool,peace,judicial,cockeye,chip,menu,flax,drug,san,gay,list,beam,rub,judge,protect,protect,monitor,screw,scientific,proprietary,foist,pay,engineer,compel,design,disease,clipper,secure,sieve,graduate,atom,launch,phone,concrete,install,bit,canada,canada,canada,picture,wiring,expert,cryptology,job,digest,game,signal,socialist,converter,recommend,hooper,rich,user,interim,fish,soldier,marijuana,cocaine,building,jake,han,temporary,bad,personal,culture,handgun,arm,raid,compound,turk
come,effective,traffic,chunk,rain,microsecond,credibility,escrow,phone,privacy,enforcement,algorithm,filler,session,overstatement,trust,semiconductor,cellular,shoot,externally,chance,algorithm,differential,attack,bit,telephony,archive,cryptography,timothy,communication,rob,buy,cash,adopt,cellular,bit,export,phone,overwhelming,judge,mantis,residence,tap,directional,radar,tower,annex,executive,action,algorithm,knob,holder,spot,spy,sexual,clipper,speedometer,cult,copyright,encryption,encryption,office,allusion,tool,secure,manufacturer,coverage,carr,pen,discredit,medical,sector,unexceptionable,public,mathematic,dexter,orbit,market,discharge,floppy,agent,cadre,health,query,leaf,outlet,confidence,cryptography,dee,mode,buy,voltage,atmospheric,spec,appreciate,thank,swiss,service,racial,technology,apartment,sell,illegal,tank,jimmy,armed,territory,administration,den,racist,death,bear,warrant,burn,soviet
right,threaten,prefix,actual,den,engine,secret,expedient,cipher,user,bit,secret,loral,choose,citizen,citizen,communication,clarinet,doc,birthday,internal,encryption,chip,dissonant,chip,proposal,encryption,increasingly,secret,illegal,lab,charge,discussion,agent,overseas,seed,expire,quo,sparingly,new,alt,domicile,cellular,jammer,detector,water,goodwill,regionally,voice,silicon,pin,se,marc,enforcement,sex,distribution,radar,religion,charge,privacy,privacy,merlin,easy,disbeliever,walker,frighteningly,insurance,jail,installation,laurel,food,land,proposal,fast,math,transmutation,moon,fast,temperature,disk,chip,legal,private,reading,photograph,pick,philosopher,proceeding,decision,error,sell,output,meteorology,output,netter,fox,money,stratus,territory,torture,neighbor,international,marijuana,start,bush,bally,occupation,unapproved,attack,holocaust,knife,amendment,chopin,suicide,village
party,unbreakable,blank,split,repository,skipjack,forever,congress,criminal,posting,encrypt,user,validate,ge,watch,hacker,market,chip,happily,mnemonic,poser,clarinet,discuss,lucky,secret,secure,warrant,threat,pernicious,datum,electromagnetic,divorce,algorithm,enforcement,microphone,generate,classified,fed,listen,wright,clipper,neural,diverter,spark,criminal,plant,clock,clerk,white,depository,analogue,hasan,war,criminal,man,mail,speed,fortify,mitre,enforcement,initiative,company,tape,minded,sward,ted,agate,reveal,testimonial,likely,cancer,za,classified,factorization,lulu,imagine,earth,voice,heat,reinstall,contain,license,tax,consent,object,circuit,tue,hash,secretary,block,video,noise,university,connect,sincerely,semiconductor,income,escrow,general,detention,shout,infamous,cigarette,tear,occupy,disturbing,country,surely,debate,ignorant,crime,constitution,excerpt,destroy,kill
war,safety,encryption,console,door,hypothesize,bu,funded,cellular,server,stream,security,extraordinary,user,grain,privacy,implement,brad,somebody,invention,secret,competitor,return,file,big,limit,recipient,intrinsically,fair,ens,crack,betting,break,security,export,block,reverse,walker,conversation,deny,unfamiliar,virtual,listen,sensor,enforcement,weapon,intangible,court,govern,manufacture,trinomial,skipjack,administration,device,male,suite,split,secular,double,infrastructure,chair,sell,albeit,believer,spontaneous,technical,premium,bedfellow,disclosure,reverse,doctor,lucy,quality,compute,gateway,mi,mission,cellular,acid,alias,session,coppy,doctor,scientist,aura,neutral,favorite,cipher,package,overwrite,arcade,radio,professor,pin,ai,revise,taxis,pay,constitution,crossbow,girl,thought,coca,compound,carter,toss,libertarian,unsecure,harm,anti,weapon,sentence,compound,nutty,massacre
host,illegal,accuse,competence,variant,arithmetic,assurance,overtly,instrument,service,chip,scheme,conceal,header,probable,omission,assign,judge,guess,bit,substance,compatible,en,cracking,intelligence,guarantee,rum,regulate,brother,clipper,gode,whomever,random,escrow,paint,unit,cancel,status,wire,jury,seemingly,proline,locker,array,law,uranium,stein,appeal,elect,sepia,instrument,rand,fresh,obtain,partner,card,observer,saint,peanut,conversation,security,friend,pardon,environment,risk,objection,health,nuclear,incriminate,chip,infection,intend,technology,factor,book,speed,satellite,birthright,lead,copy,value,code,rate,bother,corona,cable,stack,function,yesterday,datum,magnify,frequency,warming,voltage,host,reading,breakable,agent,land,raise,door,legalization,heroin,survivor,opinion,jerry,let,proposal,substance,racism,firearm,regulated,watch,sad,soldier
want,privacy,decode,random,security,brute,unsound,federal,threat,site,number,access,encryption,useless,need,care,originally,conversation,socialist,mike,clipper,company,ka,previously,complexity,adversary,opponent,surveillance,market,symmetric,weakness,commentator,door,algorithm,perry,key,confident,restriction,priority,desire,sore,daemon,fed,phase,tap,steam,nice,supreme,alt,backdoor,cern,protocol,advocate,drug,homosexuality,yuan,mode,ludicrous,confess,communication,infrastructure,spy,nightmare,read,offer,dollar,pro,senator,salient,intellectual,treatment,viability,convert,log,send,biological,shuttle,stop,dirt,backup,enforcement,detector,hospital,manager,scorch,ground,iris,cryptanalysis,ai,medium,interface,light,baker,printer,book,sig,trust,clipper,discrimination,interrogation,come,customer,smuggle,burn,york,riot,river,regime,reply,self,accident,right,affair,evasion,civilian
law,saying,unauthorized,partial,instant,steven,steal,fund,proscription,network,unit,audit,feasible,serial,average,attitude,private,impossible,sudden,decipher,untrustworthy,buck,cryptanalysis,faith,thousand,jerk,holder,wholly,stollen,gap,terminal,unclear,cipher,door,binocular,link,censorship,tap,reason,verdict,dan,landlord,password,defeat,serial,bomb,land,specifically,act,security,mi,assume,joke,anti,promiscuous,ask,calibrate,maple,immunity,device,conversation,coast,easily,photography,cipher,cripple,kent,likely,trace,engineer,cause,effective,simple,easy,introductory,block,solar,sabotage,floor,monitor,unit,domain,vat,news,rit,emission,cardiac,submission,talk,collision,reputedly,input,campus,try,dear,replay,sheep,government,forfeiture,prisoner,mamma,police,cola,knock,employer,pen,water,camel,real,freedom,rate,infringe,news,atheist,tartar
world,outright,technique,randomly,mnemonic,million,connect,assurance,inscrutable,anon,spoof,key,inquisitor,twiddle,assume,accuracy,confusable,key,country,lifetime,omission,strategy,scheme,idle,key,rich,imagine,privacy,grandchild,league,truck,unsecure,session,manufacturer,capitalism,encrypt,copyright,scanner,evidence,loser,fide,consensus,warrant,scheme,court,reactor,negotiation,approve,peter,rab,zenith,domestic,statement,group,heterosexual,interesting,reading,activity,crime,industry,industry,gen,segment,newspaper,commercially,spy,compel,implementation,disclose,weakness,health,equally,market,crypt,interested,consumption,planet,price,store,display,block,illegal,care,nominate,sol,monitor,audit,public,work,output,apple,speech,melodramatic,measurement,thank,allan,afford,council,preamble,court,bus,imi,alcohol,explosion,replace,forth,west,tent,pocket,qualification,safety,second,knock,sicken,mountain


==> figures/Anhang/emails_lda_8_auto_1000_0.0_18585.model.csv <==
0,1,2,3,4,5,6,7
write,write,people,president,would,homosexual,would,would
gay,article,write,government,one,write,use,write
say,post,right,say,make,one,one,one
think,get,say,new,go,use,government,year
one,say,gun,people,write,article,law,article
go,would,article,go,people,bit,make,make
use,go,would,use,know,health,key,soviet
see,host,think,human,think,get,write,use
article,one,one,would,article,know,people,apartment
people,fire,go,write,say,would,say,million


==> figures/Anhang/emails_lsi_8_1.0_True_2_100_18585.model.csv <==
0,1,2,3,4,5,6,7
key,key,bit,key,stratus,phone,access,gun
chip,chip,government,stratus,transfer,tap,net,genocide
encryption,clipper,encryption,bit,key,public,pat,turk
government,encryption,space,net,rocket,clipper,key,chip
clipper,escrow,key,access,gun,line,stratus,clipper
use,bit,law,encryption,message,encryption,encryption,soviet
would,gun,stratus,gun,bit,serial,chip,stratus
people,algorithm,clipper,clipper,distribution,warrant,escrow,firearm
phone,phone,gun,technology,carl,file,reference,bony
system,serial,privacy,host,encrypt,security,space,law


==> figures/Anhang/emails_lsi_tfidf_top_10_words_formatted.csv <==
0,1,2,3,4,5,6,7
key,key,bit,key,stratus,phone,access,gun
chip,chip,government,stratus,transfer,tap,net,genocide
encryption,clipper,encryption,bit,key,public,pat,turk
government,encryption,space,net,rocket,clipper,key,chip
clipper,escrow,key,access,gun,line,stratus,clipper
use,bit,law,encryption,message,encryption,encryption,soviet
would,gun,stratus,gun,bit,serial,chip,stratus
people,algorithm,clipper,clipper,distribution,warrant,escrow,firearm
phone,phone,gun,technology,carl,file,reference,bony
system,serial,privacy,host,encrypt,security,space,law


==> figures/Anhang/emails_nmf_8_18585.model.csv <==
0,1,2,3,4,5,6,7
one,may,say,anonymous,health,use,privacy,key
say,address,go,use,year,law,file,bit
go,anonymous,president,service,disease,government,computer,one
people,user,know,posting,child,encryption,information,planet
would,people,think,post,number,chip,network,first
get,anonymity,work,user,report,technology,electronic,block
come,system,well,anon,medical,new,security,earth
see,right,take,server,state,clipper,mail,chip
like,identity,make,message,patient,would,public,message
could,many,key,version,study,key,policy,system


==> figures/Anhang/emails_nmf_tfidf_8_18585.model.csv <==
0,1,2,3,4,5,6,7
clipper,chip,phone,get,pat,space,government,key
encryption,device,trust,drug,bit,stratus,algorithm,bit
phone,encryption,government,go,access,university,encryption,public
key,algorithm,security,want,net,mail,patent,session
chip,use,president,fire,run,post,secret,encrypt
system,clipper,privacy,good,give,news,people,escrow
escrow,voice,ensure,tell,thing,please,right,number
use,technology,care,system,two,world,public,serial
right,datum,omission,would,think,thank,law,chip
criminal,privacy,law,gun,go,year,say,block


==> figures/Anhang/github_projects_lda_16_auto_1000_0.0_4505303.model.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15
get,get,view,type,type,type,builder,wx,resource,sph,type,node,type,flow,license,flow
webpack,type,value,boost,webpack,get,info,model,name,gl,get,tensor,get,direction,get,ptr
value,string,pyx,get,get,value,get,i,get,get,size,op,d,uint,org,get
type,value,get,err,node,model,protobuf,d,value,value,value,get,value,ptr,type,name
node,size,object,value,order,size,com,string,xamarin,type,d,type,i,name,string,bt
set,node,set,name,i,data,outer,get,set,set,set,add,string,count,value,type
name,set,type,string,module,name,grasscutter,std,type,index,i,name,name,type,name,size
key,name,insert,i,io,gl,net,mm,ly,size,name,input,boost,unsafe,apache,value
ag,std,d,d,value,input,google,item,droid,name,tensor,size,set,vtbl,set,direction
i,d,name,set,d,set,emu,event,wd,string,op,shape,node,get,d,index


==> figures/Anhang/github_projects_lsi_16_1.0_True_2_100_4505303.model.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15
texture,texture,tensor,webpack,price,mut,mut,wallet,webpack,react,tensor,std,chart,vue,sqlite,sqlite
prototype,vec,torch,react,market,webpack,webpack,blockchain,react,webpack,prototype,syscall,tensor,react,syscall,glew
vec,shader,train,chart,candle,pub,pub,transaction,err,err,torch,blockchain,torch,webpack,sql,std
webpack,vertex,np,vue,trade,err,chart,mut,syscall,jest,plot,glew,train,prototype,err,vec
vertex,mesh,webpack,pub,exchange,wallet,err,boost,sqlite,sqlite,plt,uint,plt,sqlite,glew,torch
mesh,err,shape,mut,buy,react,plot,err,plot,vue,std,uintptrunsafe,prototype,syscall,vue,blockchain
tensor,gl,tf,vec,binance,crate,crate,chart,jest,syscall,np,errno,np,emscripten,chart,license
model,geometry,react,texture,mut,func,axis,std,std,eslint,emscripten,tensor,series,err,uintptrunsafe,gl
shader,material,err,wallet,pub,chart,fn,pub,prop,sql,glew,jis,emscripten,component,jis,apache
std,tensor,model,err,symbol,vec,react,block,vue,chart,webpack,boost,syscall,plot,errno,sdl


==> figures/Anhang/github_projects_lsi_tfidf_top_10_words_formatted.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15
texture,texture,tensor,webpack,price,mut,mut,wallet,webpack,react,tensor,std,chart,vue,sqlite,sqlite
prototype,vec,torch,react,market,webpack,webpack,blockchain,react,webpack,prototype,syscall,tensor,react,syscall,glew
vec,shader,train,chart,candle,pub,pub,transaction,err,err,torch,blockchain,torch,webpack,sql,std
webpack,vertex,np,vue,trade,err,chart,mut,syscall,jest,plot,glew,train,prototype,err,vec
vertex,mesh,webpack,pub,exchange,wallet,err,boost,sqlite,sqlite,plt,uint,plt,sqlite,glew,torch
mesh,err,shape,mut,buy,react,plot,err,plot,vue,std,uintptrunsafe,prototype,syscall,vue,blockchain
tensor,gl,tf,vec,binance,crate,crate,chart,jest,syscall,np,errno,np,emscripten,chart,license
model,geometry,react,texture,mut,func,axis,std,std,eslint,emscripten,tensor,series,err,uintptrunsafe,gl
shader,material,err,wallet,pub,chart,fn,pub,prop,sql,glew,jis,emscripten,component,jis,apache
std,tensor,model,err,symbol,vec,react,block,vue,chart,webpack,boost,syscall,plot,errno,sdl


==> figures/Anhang/github_projects_nmf_16_4505303.model.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15
type,ly,type,type,type,get,flow,flow,flow,flow,get,boost,flow,flow,type,boost
boost,get,flow,boost,flow,ly,direction,type,type,direction,d,type,direction,type,boost,type
get,qp,get,value,boost,type,ptr,name,direction,type,i,value,type,direction,value,value
value,type,name,get,get,qp,uint,direction,name,ptr,type,pp,ptr,name,get,pp
size,vl,ptr,d,name,vl,name,ptr,boost,uint,ly,ly,uint,boost,size,get
result,wd,value,pp,ptr,wd,type,get,ptr,name,qp,get,name,ptr,pp,result
pp,d,op,i,direction,value,get,uint,get,get,value,result,get,get,result,size
string,value,uint,result,uint,set,count,d,uint,count,vl,detail,count,uint,std,detail
d,i,size,string,pp,ul,summary,i,pp,summary,wd,size,summary,pp,string,std
set,err,direction,set,value,d,vtbl,ly,value,vtbl,size,qp,pp,value,op,string


==> figures/Anhang/github_projects_nmf_tfidf_16_4505303.model.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15
candle,table,sql,vue,react,wallet,webpack,wallet,pyx,chart,gun,syscall,prisma,prototype,rlm,torch
shardingsphere,db,summary,texture,node,mut,plot,gl,wallet,sqlite,icon,uint,jest,texture,boost,tensor
glew,column,sprite,webpack,model,std,torch,train,serie,torch,sqlite,errno,blockchain,vertex,ua,plot
prop,client,player,xonsh,style,pub,kwargs,axis,err,price,realm,uintptrunsafe,texture,err,folium,mut
price,i,span,tensor,state,ua,np,tx,vtk,tensor,userbase,jis,powerline,math,flywaydb,prototype
trade,func,candle,neo,axis,ssh,train,chart,glew,exchange,prism,err,logok,scroll,std,pub
xonsh,err,engine,vertex,font,prism,trino,plot,vulkan,std,mlfromscratch,slvs,prompt,webpack,paddle,xamarin
apache,license,node,blockchain,value,orbitdb,numref,block,pub,market,prop,tablesaw,unicorn,mesh,cout,transformer
webpacker,d,hljs,camera,event,onig,plt,sph,mut,mut,appid,sys,hippy,geometry,realm,starcoin
trading,np,puma,vec,get,plt,shiv,layer,crate,license,postgr,rbenv,err,functionreturn,theta,train


==> figures/Anhang/reuters_bert_model_65_9348.npy.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64,65,66,67,68,69,70,71,72,73,74,75,76,77,78,79,80,81,82,83,84,85
bank,mar,money,canada,sale,net,sale,corp,sale,net,corp,net,seven,net,net,barrel,crude,japan,cut,billion,rubber,coffee,cocoa,crop,sugar,sugar,york,loss,profit,billion,loss,dividend,strike,brazil,split,baker,prime,rise,note,profit,div,june,div,div,quarterly,quarterly,div,div,exclude,div,div,quarterly,oil,life,gold,gas,include,german,profit,include,loss,exclude,gulf,japan,german,dividend,split,earning,supermarket,tender,trade,certificate,quarter,piedmont,cut,fall,rise,rise,motor,twa,merger,offer,stake,undisclosed,acquire,complete
rate,park,assistance,dome,net,year,net,net,net,roto,general,corp,net,ust,corp,raise,raise,yen,rate,franc,pact,quota,buffer,weather,white,intervention,new,net,loss,deposit,gas,stock,port,loan,adjust,unchanged,raise,industrial,split,loss,prior,div,prior,pay,div,div,prior,record,note,regular,march,div,barrel,express,ounce,oil,gain,gold,loss,gain,profit,gain,missile,trade,west,declare,dividend,expect,dart,offer,house,agriculture,revenue,twa,deficit,rise,billion,money,cascade,offer,approve,right,investment,safeguard,buy,acquisition
sale,net,shortage,trade,diluted,renaissance,diluted,rev,mercantile,yr,electric,research,wone,constellation,nil,crude,posting,rise,prime,profit,new,producer,delegate,rain,trader,rebate,stake,noel,nil,net,property,split,union,payment,note,stability,effective,official,adjust,carbide,record,prior,record,record,prior,pay,record,pay,gain,record,pay,prior,crude,japan,ton,field,note,rise,net,note,include,note,attack,semiconductor,baker,record,stock,quarter,food,midnight,legislation,grain,earning,stake,tariff,unemployment,revise,fed,spirit,board,shareholder,common,common,ge,tender,acquire
corp,zone,market,bank,dilute,pembina,year,odeon,crain,lighting,whirlpool,intelligent,sept,systematics,computer,posting,today,unemployment,effective,debit,buffer,brazil,rule,beet,cargo,producer,buy,corp,tote,asset,include,note,seaman,debt,stock,leave,rate,underlie,august,net,pay,record,pay,prior,pay,record,pay,prior,pension,march,record,march,pipeline,insurance,foot,petroleum,net,west,note,tax,note,loss,ship,tariff,stability,payable,shareholder,growth,restaurant,expire,subcommittee,farm,xebec,helm,economic,index,seasonally,week,sell,shareholder,lane,shareholder,firm,computer,group,corp
quarter,faulty,band,shell,corp,oe,vanguard,year,potlatch,dunk,mead,data,poco,sunshine,rent,sulphur,effective,plus,bank,turnover,conference,export,stock,cotton,tender,commission,group,sunshine,net,loan,profit,public,worker,bolivia,reflect,treasury,immediately,spend,june,corp,set,pay,set,march,record,prior,dividend,regular,net,prior,prior,set,price,brokerage,ore,shell,restate,mark,seven,loss,gain,operation,shipping,chip,currency,initial,common,increase,general,extend,committee,agricultural,report,moody,trade,figure,inflation,supply,steel,reject,seton,tender,filing,unit,bid,unit
stock,favorite,fed,rise,gem,charming,suspension,basic,servo,analogic,cinema,toot,aspen,jannock,electro,grade,yesterday,early,base,tax,session,bag,council,wind,rebate,trader,investment,nil,yr,diluted,note,declare,employer,accrual,sale,intervention,trust,personal,stock,vascular,quarterly,dividend,quarterly,quarterly,set,set,payable,dividend,termination,pay,dividend,pay,energy,fund,grade,block,utilization,turnover,include,credit,tax,respectively,naval,official,accord,quarterly,payable,high,pizza,yesterday,pass,program,expect,reduce,budget,low,compare,fund,distiller,merger,baxter,company,raise,privately,offer,financial
new,favorably,bank,billion,sexton,tempo,note,wallpaper,electromagnetic,dorn,walter,baton,place,nature,mail,post,diamond,sector,midland,crown,natural,delegate,consumer,drought,shipment,operator,firm,cook,corp,sale,oil,div,redundancy,income,restate,foster,broker,manufacture,prior,radix,regular,set,seven,set,vote,power,regular,set,wing,set,correct,record,production,firm,assay,foot,loan,grinding,nil,profit,credit,net,silkworm,sanction,rate,holder,board,rise,store,share,retaliation,department,ich,group,policy,month,adjust,billion,pope,tender,receive,share,total,cellular,diagnostic,buy
end,favorable,reserve,air,ply,vanguard,backlog,pyro,whirlpool,napa,mart,duro,swift,horizon,mart,effective,shamrock,money,immediately,note,price,registration,producer,rainfall,denature,tender,security,year,end,primary,operation,record,ship,morgan,net,rate,bank,average,net,regency,class,regular,oar,ben,webster,soup,light,corp,operation,dividend,declare,cam,output,capital,mining,energy,asset,increase,sale,net,net,extraordinary,military,united,finance,march,record,result,acquire,validly,administration,commodity,fiscal,sell,round,adjust,department,retail,caterpillar,court,merge,group,commission,walker,acquisition,disclose
note,favor,forecast,fall,seam,foremost,end,sidy,translation,rooter,net,development,rite,golden,national,intermediate,post,surplus,national,extraordinary,agreement,talk,differential,nil,maximum,protest,exchange,mining,undergarment,corp,write,payable,miner,medium,dress,stabilize,national,earning,reflect,operating,march,quarterly,dividend,dividend,pneumatic,togs,hike,river,result,payable,realty,regular,petroleum,security,reserve,natural,tax,grow,gain,charge,respectively,discontinue,strait,impose,minister,set,declare,profit,bakery,condition,way,reform,fourth,debt,surplus,seasonally,personal,stand,gen,bid,acquisition,acquisition,buy,fortune,twa,subsidiary
sell,fault,today,royal,burr,kay,rivet,gas,fuller,morse,midland,sept,computer,transportation,harper,west,murphy,economist,abbey,div,consumer,consumer,member,area,intervention,export,commission,publication,rocky,dilute,petroleum,shareholder,rio,non,barn,currency,today,speaker,dividend,nil,dividend,payable,regular,franklin,dorn,spec,national,milner,tax,previously,set,analysis,refinery,analyst,coin,exploration,billion,order,rev,prefer,quarter,tax,pentagon,market,dollar,stock,vote,revenue,shaw,outstanding,stockpile,guarantee,peerless,offering,growth,compare,increase,index,sale,terminate,universal,hold,outstanding,lone,agree,term


==> figures/Anhang/reuters_lda_65_auto_1000_0.0_9348.model.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64
oil,stock,billion,say,say,rate,say,say,price,price,say,say,san,say,say,billion,car,saving,dividend,sugar,say,say,net,coffee,record,loss,health,say,acquisition,share,say,say,china,say,say,say,say,say,say,yen,offer,say,security,franc,say,dome,say,say,baker,exchange,say,rise,say,say,say,western,say,united,day,bank,say,say,contract,share,say
energy,say,profit,rate,company,debenture,talk,would,raise,official,chemical,sugar,disease,year,share,corp,say,federal,stock,say,retail,union,sale,quota,pay,net,affiliate,company,say,offer,country,program,mark,bond,mine,agency,canada,sale,fed,food,share,oil,sec,say,group,say,company,railway,say,auction,boston,billion,analyst,system,trade,primary,industry,south,say,rate,sell,bank,say,say,air
say,cocoa,net,currency,year,standard,fire,official,oil,japan,year,intervention,versus,billion,one,gulf,plant,loan,say,year,trade,new,note,producer,div,profit,correct,gas,insurance,say,would,tax,say,spokesman,gold,material,unemployment,division,week,turnover,say,crude,japan,billion,stake,debt,agreement,china,treasury,say,county,year,would,republic,japan,dilute,industrial,trade,rubber,say,share,payment,metal,shareholder,continental
pipeline,buffer,year,market,quarter,effective,ship,oil,crude,output,venture,trader,say,forecast,year,asset,canada,association,share,crop,warrant,port,gain,export,prior,year,care,acquisition,unit,tender,price,commission,trust,store,unit,pound,mortgage,company,supply,div,per,barrel,commission,share,share,bag,merger,billion,suit,realty,fuel,fall,market,product,would,bonus,production,say,price,week,cash,central,aluminium,merger,trader
barrel,delegate,loss,dollar,earning,say,preliminary,meeting,barrel,chip,company,supermarket,loss,reserve,fe,loan,data,home,split,export,house,price,year,brazil,may,note,terminal,corp,sell,company,market,certificate,brown,plant,steel,aluminum,price,field,shipment,billion,partner,refinery,senate,ordinary,company,plan,credit,tax,court,series,transport,say,last,company,foreign,delta,output,bill,sun,prime,partnership,duty,order,common,price
crude,buy,sale,bank,share,split,company,make,soviet,say,drug,market,bill,gold,two,computer,electric,say,record,estimate,lucky,agreement,nil,say,dividend,nine,turkey,acquire,corp,corp,economic,study,block,company,ton,manage,rate,corp,customer,profit,stock,row,lawyer,issue,buy,creditor,corp,divest,trade,trade,daily,compare,dollar,sell,year,two,investment,textile,new,money,property,room,option,approve,sell
day,manager,company,west,first,discount,south,plan,increase,reed,would,commission,year,deficit,stock,net,agreement,feed,march,last,government,strike,tax,price,set,include,electronics,share,life,common,oil,grain,twa,corp,mining,dairy,progressive,southern,may,say,taft,cable,house,bid,investor,would,share,grain,rule,facility,beef,month,sale,buy,official,say,firm,approximately,foot,interest,agree,preparation,new,stock,stock
spot,rule,note,exchange,expect,plan,cause,take,say,cut,price,rebate,government,last,company,acquire,trade,bank,common,area,price,pact,include,would,march,sale,five,unit,sale,stock,world,oil,sea,people,crown,imperial,card,sell,sugar,dollar,tender,harper,trade,water,control,commercial,bank,institute,file,new,company,figure,also,undisclosed,billion,delay,trade,congress,old,market,offering,devaluation,trading,company,oil
ford,consumer,nine,monetary,report,treasury,bankruptcy,import,post,market,profit,today,blood,trade,swire,telephone,negotiation,broker,corp,month,subsidy,international,corp,meeting,quarterly,share,say,would,acquire,would,official,propose,win,telephone,copper,champion,increase,president,raw,year,lynch,mar,investigation,rank,would,national,security,year,official,payment,cumulative,end,year,business,government,poultry,year,law,term,point,partner,cut,crazy,twa,spokeswoman
york,purchase,operating,german,result,balance,report,country,west,fall,share,week,franc,cost,cable,say,sign,world,payable,production,sale,worker,nine,talk,corp,corp,switch,transaction,term,bid,nation,use,court,production,corp,weight,rise,subsidiary,grain,make,broadcast,market,chairman,statement,stock,new,board,research,japan,future,al,march,could,expect,market,rio,statement,foreign,short,cut,proceed,default,delivery,financial,courier


==> figures/Anhang/reuters_lsi_65_1.0_True_2_100_9348.model.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64
loss,loss,net,div,billion,profit,share,bank,split,split,oil,sale,nine,nine,sale,fed,offer,dividend,six,coffee,rate,six,mar,mar,sugar,loan,corp,franc,franc,quarterly,corp,gold,quarterly,cocoa,nil,quarterly,merger,end,canada,canada,canada,diluted,eight,three,diluted,eight,canada,group,five,eight,rise,eight,franklin,three,seven,gas,mark,merger,rev,end,four,four,sept,regular,national
net,net,div,billion,share,loss,billion,rate,dividend,gain,crude,exclude,rise,rise,first,stake,dividend,split,fed,sugar,money,fed,sugar,march,coffee,march,fed,tax,raise,nil,credit,franc,corp,buffer,period,exclude,exclude,quarterly,quarter,gain,three,mark,seven,diluted,three,fall,five,price,three,seven,fall,first,include,sell,group,day,seven,eight,seven,mark,five,bill,june,extraordinary,name
profit,billion,record,prior,profit,billion,split,oil,quarter,quarter,raise,tax,year,sale,dividend,offer,tender,fed,march,corp,coffee,month,march,may,mar,may,gain,credit,oil,end,franc,nil,cocoa,coffee,gold,merger,offer,period,bank,credit,bank,surplus,merger,group,primary,rise,japan,japan,group,cent,gas,rise,fund,acquire,three,prime,payable,national,five,four,unemployment,baker,twa,trust,cent
nine,profit,loss,record,stock,tax,stock,sale,rise,oil,barrel,trade,net,march,quarter,rate,split,march,bank,six,bank,year,may,trade,march,corp,tax,per,gas,set,tax,mine,buffer,mark,end,bank,group,nil,baker,nil,four,primary,exclude,exclude,exclude,japan,unit,raise,quarterly,gas,production,mark,exclude,acquisition,may,week,bill,four,four,money,name,sell,warner,prior,full
year,div,prior,pay,div,bank,rate,prime,offer,stock,trade,gain,six,fall,gain,group,fed,quarter,year,bank,prime,quarter,coffee,sugar,white,saving,march,gold,rate,mark,first,ounce,coffee,franc,eight,loan,three,payable,franc,tax,diluted,merger,three,five,dilute,deficit,first,cocoa,bill,four,output,price,five,eight,rev,discount,three,rev,saving,seven,gas,per,year,general,four
sale,record,pay,net,offer,loan,bank,split,year,exclude,sale,note,march,tax,corp,tender,sale,payable,rate,quota,oil,rise,fed,japan,corp,tax,coffee,quarter,nil,period,gold,corp,canada,nil,share,diluted,fall,div,merger,share,seven,deficit,canada,eight,merger,mark,group,five,diluted,quarterly,baker,group,income,unit,four,federal,pay,may,three,bank,per,cut,tender,insurance,fall
note,prior,dividend,bank,net,nil,dividend,money,corp,crude,price,share,sale,index,loan,dividend,share,three,quarter,stake,bill,net,white,corp,trade,asset,oil,may,end,may,coffee,ton,gold,stock,raise,include,canada,price,gain,adjust,credit,gold,six,primary,five,march,corp,set,adjust,fall,exclude,five,credit,baker,rise,bill,per,asset,official,period,payable,seven,reserve,week,insurance
billion,nine,set,quarterly,rise,net,common,price,group,sale,posting,extraordinary,gain,split,split,loan,rate,earning,rise,rate,market,repurchase,trade,reserve,may,money,franc,share,corp,currency,end,quarterly,set,quarter,canada,payable,mark,three,gold,fall,five,five,four,first,tax,cent,adjust,diluted,end,nil,march,fund,saving,five,mark,saving,four,seven,cent,regular,stock,industrial,seven,first,unemployment
include,pay,march,dividend,say,share,oil,year,stake,include,japan,unit,trade,credit,share,week,stake,sale,may,export,loan,nine,reserve,gold,trader,trade,loan,march,crude,adjust,cocoa,oil,nil,baker,per,money,common,diluted,three,include,loan,trade,payable,may,franklin,may,diluted,cent,pay,three,sell,franklin,seven,merger,japan,payable,loan,end,week,prime,cut,federal,international,merger,international
gain,sale,quarterly,say,common,three,rise,billion,div,tax,bank,include,include,offer,exclude,investment,loan,declare,corp,rise,assistance,week,offer,fed,quota,deposit,raise,mine,posting,trade,baker,cent,unit,west,cocoa,franc,diluted,corp,bill,offer,income,eight,unit,canada,canada,year,official,three,payable,set,year,seven,corp,mark,saving,group,franklin,day,share,group,warner,credit,borg,mark,five


==> figures/Anhang/reuters_lsi_tfidf_top_10_words_formatted.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64
loss,loss,net,div,billion,profit,share,bank,split,split,oil,sale,nine,nine,sale,fed,offer,dividend,six,coffee,rate,six,mar,mar,sugar,loan,corp,franc,franc,quarterly,corp,gold,quarterly,cocoa,nil,quarterly,merger,end,canada,canada,canada,diluted,eight,three,diluted,eight,canada,group,five,eight,rise,eight,franklin,three,seven,gas,mark,merger,rev,end,four,four,sept,regular,national
net,net,div,billion,share,loss,billion,rate,dividend,gain,crude,exclude,rise,rise,first,stake,dividend,split,fed,sugar,money,fed,sugar,march,coffee,march,fed,tax,raise,nil,credit,franc,corp,buffer,period,exclude,exclude,quarterly,quarter,gain,three,mark,seven,diluted,three,fall,five,price,three,seven,fall,first,include,sell,group,day,seven,eight,seven,mark,five,bill,june,extraordinary,name
profit,billion,record,prior,profit,billion,split,oil,quarter,quarter,raise,tax,year,sale,dividend,offer,tender,fed,march,corp,coffee,month,march,may,mar,may,gain,credit,oil,end,franc,nil,cocoa,coffee,gold,merger,offer,period,bank,credit,bank,surplus,merger,group,primary,rise,japan,japan,group,cent,gas,rise,fund,acquire,three,prime,payable,national,five,four,unemployment,baker,twa,trust,cent
nine,profit,loss,record,stock,tax,stock,sale,rise,oil,barrel,trade,net,march,quarter,rate,split,march,bank,six,bank,year,may,trade,march,corp,tax,per,gas,set,tax,mine,buffer,mark,end,bank,group,nil,baker,nil,four,primary,exclude,exclude,exclude,japan,unit,raise,quarterly,gas,production,mark,exclude,acquisition,may,week,bill,four,four,money,name,sell,warner,prior,full
year,div,prior,pay,div,bank,rate,prime,offer,stock,trade,gain,six,fall,gain,group,fed,quarter,year,bank,prime,quarter,coffee,sugar,white,saving,march,gold,rate,mark,first,ounce,coffee,franc,eight,loan,three,payable,franc,tax,diluted,merger,three,five,dilute,deficit,first,cocoa,bill,four,output,price,five,eight,rev,discount,three,rev,saving,seven,gas,per,year,general,four
sale,record,pay,net,offer,loan,bank,split,year,exclude,sale,note,march,tax,corp,tender,sale,payable,rate,quota,oil,rise,fed,japan,corp,tax,coffee,quarter,nil,period,gold,corp,canada,nil,share,diluted,fall,div,merger,share,seven,deficit,canada,eight,merger,mark,group,five,diluted,quarterly,baker,group,income,unit,four,federal,pay,may,three,bank,per,cut,tender,insurance,fall
note,prior,dividend,bank,net,nil,dividend,money,corp,crude,price,share,sale,index,loan,dividend,share,three,quarter,stake,bill,net,white,corp,trade,asset,oil,may,end,may,coffee,ton,gold,stock,raise,include,canada,price,gain,adjust,credit,gold,six,primary,five,march,corp,set,adjust,fall,exclude,five,credit,baker,rise,bill,per,asset,official,period,payable,seven,reserve,week,insurance
billion,nine,set,quarterly,rise,net,common,price,group,sale,posting,extraordinary,gain,split,split,loan,rate,earning,rise,rate,market,repurchase,trade,reserve,may,money,franc,share,corp,currency,end,quarterly,set,quarter,canada,payable,mark,three,gold,fall,five,five,four,first,tax,cent,adjust,diluted,end,nil,march,fund,saving,five,mark,saving,four,seven,cent,regular,stock,industrial,seven,first,unemployment
include,pay,march,dividend,say,share,oil,year,stake,include,japan,unit,trade,credit,share,week,stake,sale,may,export,loan,nine,reserve,gold,trader,trade,loan,march,crude,adjust,cocoa,oil,nil,baker,per,money,common,diluted,three,include,loan,trade,payable,may,franklin,may,diluted,cent,pay,three,sell,franklin,seven,merger,japan,payable,loan,end,week,prime,cut,federal,international,merger,international
gain,sale,quarterly,say,common,three,rise,billion,div,tax,bank,include,include,offer,exclude,investment,loan,declare,corp,rise,assistance,week,offer,fed,quota,deposit,raise,mine,posting,trade,baker,cent,unit,west,cocoa,franc,diluted,corp,bill,offer,income,eight,unit,canada,canada,year,official,three,payable,set,year,seven,corp,mark,saving,group,franklin,day,share,group,warner,credit,borg,mark,five


==> figures/Anhang/reuters_nmf_65_9348.model.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64
company,source,profit,currency,march,say,year,price,rise,barrel,share,bank,analyst,say,say,cattle,price,field,say,sec,oil,corp,net,share,import,sugar,quota,sale,dome,gold,would,say,year,dollar,quarter,say,export,billion,bank,government,bank,say,billion,rate,billion,company,foreign,trade,say,say,offer,government,trader,loss,export,group,share,loss,stock,new,japan,cocoa,oil,group,profit
say,oil,loss,exchange,week,billion,last,new,fall,crude,dividend,first,stock,last,loan,security,rise,business,would,allied,price,buy,nine,say,export,week,coffee,analyst,say,ounce,policy,agreement,net,say,say,contract,per,would,lead,would,one,market,franc,bank,bank,hold,year,bill,world,company,tender,program,price,tax,credit,control,security,net,split,issue,say,buffer,say,taft,year
corp,official,net,market,rise,sale,one,pact,year,west,say,loss,say,quota,bank,unit,increase,industry,acquisition,sale,say,unit,note,buy,mark,say,producer,last,production,say,fed,meeting,include,japan,first,oil,coffee,trade,two,tax,say,analyst,foreign,cut,deposit,share,say,tariff,year,shareholder,bid,minister,market,net,borg,stake,stake,year,common,say,market,stock,production,say,billion
unit,would,share,say,fed,end,price,rubber,month,raise,shareholder,loan,oil,sugar,offer,industry,say,ton,acquire,ally,borg,product,sale,bid,surplus,gas,brazil,say,company,mine,dome,minister,end,trade,share,new,one,country,unit,say,share,could,deficit,interest,loan,right,international,house,country,share,corp,two,may,include,warner,company,investment,note,say,last,official,delegate,barrel,gas,rise
business,crude,note,foreign,compare,gas,say,world,adjust,grade,per,month,company,output,would,corp,index,development,continue,security,warner,surplus,corp,new,month,year,export,year,mine,ton,reserve,agree,quarter,yen,earning,pipeline,net,say,price,official,banker,canada,surplus,point,rise,acquire,report,import,bank,offer,share,pipeline,buffer,credit,state,sell,per,operation,march,market,company,producer,industry,sell,mark
sell,tax,nine,mark,quarter,expect,growth,cent,index,light,common,market,buy,market,brazil,trading,official,tell,make,agency,would,stake,gain,outstanding,say,last,consumer,strong,day,march,pay,price,early,currency,expect,tax,market,two,control,increase,group,also,borg,mortgage,money,would,china,japan,official,board,make,work,week,say,government,firm,twa,include,may,york,trade,consumer,day,stake,tax
expect,last,include,rate,bill,total,market,reference,output,posting,corp,money,one,producer,share,agency,crude,reserve,get,disclose,crude,plan,include,stock,order,plan,country,sell,petroleum,foot,debt,also,note,dealer,report,china,year,minister,exchange,west,day,report,reserve,day,reserve,common,last,practice,economic,right,per,month,buy,rate,guarantee,buy,exchange,exclude,dividend,high,firm,rule,energy,investment,result
operation,could,company,system,gain,early,economic,conference,production,oil,company,central,estimate,production,tender,department,analyst,government,think,law,corp,tell,tax,offer,billion,beet,talk,chip,union,reserve,federal,general,period,baker,year,future,bag,make,demand,also,fund,hold,company,prime,fall,buy,one,good,growth,merger,condition,crude,stock,note,department,may,commission,corp,record,week,semiconductor,buy,output,bass,operating
year,export,sale,bank,first,rise,expect,may,seasonally,contract,pay,dollar,think,rate,interest,bonus,high,cost,time,federal,offer,cut,six,class,china,bill,trade,store,copper,average,market,reach,gain,economic,fourth,first,share,deficit,government,plan,banking,firm,warner,money,total,stake,first,say,debt,plan,piedmont,finance,month,interest,minister,management,also,gain,buffer,contract,chip,member,well,unit,bank
product,plan,gain,west,drop,low,economy,month,say,petroleum,record,end,today,low,non,chairman,raise,would,use,tender,field,trade,exclude,common,nil,commission,delegate,business,year,year,economist,dart,current,fall,company,also,low,meeting,state,japan,prime,increase,increase,note,asset,system,dividend,would,export,one,acquisition,certificate,demand,year,figure,seek,company,six,one,future,one,council,petroleum,term,business


==> figures/Anhang/reuters_nmf_tfidf_65_9348.model.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31,32,33,34,35,36,37,38,39,40,41,42,43,44,45,46,47,48,49,50,51,52,53,54,55,56,57,58,59,60,61,62,63,64
give,sugar,sugar,currency,billion,acquisition,output,franklin,buy,mine,offer,net,gas,trade,bank,quota,eight,coffee,revise,index,profit,first,copper,sale,profit,name,half,week,franc,year,nine,cocoa,dividend,diluted,tender,loan,system,crude,quarter,div,merger,net,twa,gold,unemployment,six,china,yen,loss,official,stake,international,crown,fed,oil,taft,rate,tax,exclude,split,canada,mar,group,cocoa,nil
corp,rubber,white,baker,net,acquire,production,corp,share,dome,share,year,saving,japan,money,steel,unit,export,deficit,rise,loss,union,shamrock,taft,loss,full,minister,money,swiss,earning,southern,medical,record,primary,may,deposit,dividend,raise,earning,prior,shareholder,nine,day,ounce,fall,three,financial,accord,net,strike,mar,bill,preferred,repurchase,barrel,rise,bank,gain,operation,stock,shell,mark,four,buffer,regular
assistance,yr,rebate,dollar,rise,common,china,fund,common,offer,investment,sale,federal,surplus,market,oil,sell,quota,rise,fall,nil,quarter,diamond,crown,net,estate,oil,supply,de,share,general,deficit,div,gain,offer,asset,morgan,barrel,revenue,march,share,corp,application,warner,march,net,sell,dollar,year,rise,corp,official,dome,reserve,figure,prime,cut,net,share,two,crude,united,acquire,delegate,net
band,per,trader,stability,mark,complete,chip,income,stake,bid,bid,corp,natural,tariff,central,would,subsidiary,bag,billion,price,nine,strike,cent,sept,three,real,tax,rise,billion,price,analyst,purchase,quarterly,respectively,deficit,billion,march,posting,expect,pay,billion,seven,department,borg,figure,month,unit,venture,note,inflation,investment,fall,dividend,customer,adjust,national,prime,include,gain,share,price,canada,end,stock,div
class,oil,intervention,exchange,yen,tender,month,insure,exchange,south,fund,note,year,house,dollar,world,goodyear,trade,rubber,consumer,share,seaman,price,retail,year,company,west,crop,soviet,extraordinary,indicator,sell,pay,share,surplus,bank,division,oil,result,record,approve,note,transportation,ton,growth,bill,health,soviet,include,worker,firm,cable,payment,federal,energy,raise,day,credit,loss,adjust,official,currency,nestle,rubber,corp
public,market,export,franklin,year,pacific,life,free,march,debt,stake,end,association,semiconductor,assistance,brazil,air,brazil,business,mark,rev,loss,effective,complete,tax,financial,smelter,orange,pa,fiscal,revise,official,may,nine,extend,provision,group,price,high,set,dividend,four,piedmont,foot,seasonally,end,centurion,joint,profit,port,net,system,power,week,five,consumer,discount,quarter,discontinue,three,royal,acquisition,inflation,consumer,franc
go,extraordinary,declare,west,surplus,stock,sugar,board,group,gold,group,two,dome,deficit,shortage,price,plan,cotton,surplus,output,credit,three,post,store,note,service,german,soviet,government,report,home,division,prior,dilute,trade,business,declare,post,report,quarterly,per,month,gas,coin,compare,period,trader,dealer,corp,government,reflect,forecast,per,set,correct,may,base,note,per,one,week,interest,investor,council,year
help,consolidated,tender,industrial,deposit,company,cotton,march,agree,miner,investor,half,asset,import,help,producer,crazy,producer,money,industrial,net,boston,magma,technology,include,brown,foreign,estimate,nominal,per,rise,sun,set,net,june,acceptance,mobile,grade,see,corp,stock,include,coastal,mine,adjust,four,fleet,japan,end,industrial,restate,money,share,economist,split,rate,point,year,note,declare,trader,ton,star,producer,three
late,cattle,cargo,finance,end,hotel,period,tax,security,copper,management,eight,home,would,around,proposal,corp,registration,balance,production,quarter,agreement,cathode,half,two,per,would,box,minister,early,mart,buffer,payable,note,prior,fall,brown,effective,company,regular,asset,three,file,trade,sept,cable,mortgage,warrant,charge,seaman,commission,unchanged,petroleum,system,china,effective,interest,exclude,yr,dividend,piedmont,video,video,manager,petroleum
shortage,gas,dividend,treasury,reserve,prime,lynch,bell,commission,mining,tender,adjust,petroleum,baker,dealer,country,company,meeting,forecast,german,five,port,trade,computer,exclude,investment,government,coffee,increase,end,attack,unit,declare,loss,expire,reserve,computer,west,unit,four,board,six,oil,silver,end,gold,thrift,union,period,ship,result,around,convertible,via,pipeline,trust,effective,extraordinary,extraordinary,payable,supply,world,fiscal,rule,dividend


==> figures/Anhang/seven_categories_bert_model_7_16048.npy.csv <==
0,1,2,3,4,5,6
space,cash,cache,motion,wind,united,plant
population,debenture,bit,particle,tide,soviet,organism
mission,account,address,fig,air,war,cell
satellite,share,register,magnetic,ocean,president,animal
pregnancy,company,processor,electric,warm,party,specie
moon,allotment,memory,wave,condensation,government,tissue
craft,purchase,computer,electron,cloud,union,blood
launch,capital,page,mass,cyclone,country,biology
exploration,balance,datum,velocity,tropical,political,acid
orbit,pay,clock,direction,circulation,military,protein


==> figures/Anhang/seven_categories_lda_14_auto_1000_0.0_16048.model.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13
number,page,mass,city,cache,address,bit,execution,clock,instruction,hardware,energy,charge,cell
point,hazard,energy,state,memory,force,reg,program,instruction,memory,io,use,use,water
magnetic,memory,nucleus,war,miss,block,register,branch,use,time,program,performance,register,plant
field,performance,atom,new,datum,particle,one,file,cycle,pipeline,use,computer,bit,form
two,use,two,also,use,body,use,designer,one,bit,language,register,two,temperature
use,time,error,two,write,system,time,address,figure,computer,new,figure,call,figure
force,program,electron,country,time,register,figure,system,memory,motion,also,branch,disk,also
time,code,decay,form,address,mass,two,also,state,use,prediction,geography,field,call
vector,system,neutron,wave,register,data,also,force,exception,load,instruction,one,share,cycle
direction,force,page,south,water,procedure,call,state,two,two,bit,current,light,air


==> figures/Anhang/seven_categories_lsi_14_1.0_True_2_100_16048.model.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13
instruction,share,share,war,share,cache,cell,debenture,charge,fraction,charge,wave,bit,cash
register,instruction,debenture,charge,debenture,instruction,cache,cash,motion,decimal,magnetic,light,clock,error
memory,register,allotment,soviet,cash,miss,debenture,sale,wave,number,energy,force,performance,account
bit,debenture,instruction,magnetic,purchase,block,plant,account,magnetic,bit,current,motion,register,credit
address,memory,cash,united,account,register,cash,cell,particle,lesson,potential,electron,address,sale
cache,cash,charge,party,sale,memory,charge,purchase,field,exponent,coil,body,cycle,debit
branch,bit,application,government,allotment,page,water,plant,electric,denominator,loop,vector,pipeline,trial
charge,address,money,president,balance,branch,organism,redemption,current,instruction,nucleus,frequency,execution,purchase
cycle,allotment,capital,field,redemption,charge,miss,error,velocity,multiply,electron,acceleration,processor,post
clock,charge,force,electric,book,hierarchy,magnetic,issue,cell,review,solenoid,electromagnetic,computer,asset


==> figures/Anhang/seven_categories_lsi_tfidf_top_10_words_formatted.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13
instruction,share,share,war,share,cache,cell,debenture,charge,fraction,charge,wave,bit,cash
register,instruction,debenture,charge,debenture,instruction,cache,cash,motion,decimal,magnetic,light,clock,error
memory,register,allotment,soviet,cash,miss,debenture,sale,wave,number,energy,force,performance,account
bit,debenture,instruction,magnetic,purchase,block,plant,account,magnetic,bit,current,motion,register,credit
address,memory,cash,united,account,register,cash,cell,particle,lesson,potential,electron,address,sale
cache,cash,charge,party,sale,memory,charge,purchase,field,exponent,coil,body,cycle,debit
branch,bit,application,government,allotment,page,water,plant,electric,denominator,loop,vector,pipeline,trial
charge,address,money,president,balance,branch,organism,redemption,current,instruction,nucleus,frequency,execution,purchase
cycle,allotment,capital,field,redemption,charge,miss,error,velocity,multiply,electron,acceleration,processor,post
clock,charge,force,electric,book,hierarchy,magnetic,issue,cell,review,solenoid,electromagnetic,computer,asset


==> figures/Anhang/seven_categories_nmf_14_16048.model.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13
author,war,force,share,force,charge,water,energy,share,vector,mass,number,state,party
book,cash,motion,call,use,wave,surface,particle,light,cell,cell,instruction,energy,population
write,soviet,two,chromosome,body,field,point,per,united,use,nucleus,call,side,union
movement,also,body,capital,time,electric,air,time,new,also,electron,use,united,country
include,united,state,figure,power,point,pressure,mass,world,system,energy,one,nation,become
new,state,change,two,memory,time,plant,share,call,human,time,bit,year,organism
many,government,law,issue,war,two,ocean,point,war,organism,plant,figure,take,number
soviet,union,velocity,become,friction,direction,call,work,account,time,number,memory,country,year
national,new,acceleration,year,would,give,due,potential,use,two,particle,plant,war,people
country,become,fig,population,china,surface,movement,surface,also,animal,debenture,register,economic,government


==> figures/Anhang/seven_categories_nmf_tfidf_14_16048.model.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13
plate,cell,cash,water,share,united,debenture,charge,wave,specie,war,cell,error,war
motion,inequality,decimal,pressure,nucleus,state,issue,magnetic,light,water,party,population,account,equation
body,plant,share,share,nuclear,soviet,party,field,electron,wave,current,force,population,variable
particle,lesson,digit,charge,energy,pressure,premium,force,speed,plant,asset,clock,trial,instruction
system,review,number,segment,equity,war,company,energy,acceleration,energy,pollen,phase,instruction,register
capacitor,instruction,percent,surface,neutron,new,government,electric,velocity,light,force,displacement,particular,president
rigid,chromosome,pay,wire,capital,return,share,vector,cash,fraction,price,cycle,date,control
force,stage,round,company,decay,economic,allotment,mass,motion,organism,woman,military,balance,charge
axis,figure,cheque,tissue,reactor,president,election,point,object,diversity,nation,time,amount,enzyme
rotation,transport,point,blood,application,world,reserve,surface,statement,ecosystem,political,war,memory,china

